Modeling, Control and Human-In-The-Loop Stability Analysis of an Elastic Quadrotor

This paper introduces an analytical framework for the derivation of hybrid equations of motion of a flexible quadrotor. This approach helps obtain rigid and elastic equations of motion simultaneously, in a decoupled form, which facilitates the controller design. A delay-dependent stability condition is obtained for the overall system dynamics, including the operator with reaction time delay, the adaptive controller and the flexible quadrotor dynamics. Two different adaptive controllers are implemented to address the uncertainties. It is demonstrated via simulations that the flexible arm tip oscillations are mitigated when a closed loop reference model adaptive controller is used, compared to a conventional model reference adaptive controller.

==> Nomenclature_Code.txt <==
makeindex.exe -s nomencl.ist -t "EraslanYildiz_arXiv_ElasticQuad_Dec10.nlg" -o "EraslanYildiz_arXiv_ElasticQuad_Dec10.nls" "EraslanYildiz_arXiv_ElasticQuad_Dec10.nlo"
